Random directions stochastic approximation with deterministic perturbations

We introduce deterministic perturbation schemes for the recently proposed random directions stochastic approximation (RDSA) [17], and propose new first-order and second-order algorithms. In the latter case, these are the first second-order algorithms to incorporate deterministic perturbations. We show that the gradient and/or Hessian estimates in the resulting algorithms with deterministic perturbations are asymptotically unbiased, so that the algorithms are provably convergent. Furthermore, we derive convergence rates to establish the superiority of the first-order and second-order algorithms, for the special case of a convex and quadratic optimization problem, respectively. Numerical experiments are used to validate the theoretical results.

==> pgfplots_data/first_order_fourth_sigma_0.001.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.05019423
1RDSA-KW-DP,0.05026464
1RDSA-Lex-DP,0.16314018
1RDSA-AsymBer,0.047011533
1RDSA-Unif,0.051147717
1SPSA,0.04912203


==> pgfplots_data/first_order_fourth_sigma_0.1.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.050533487
1RDSA-KW-DP,0.050241619
1RDSA-Lex-DP,0.16318808
1RDSA-AsymBer,0.047784273
1RDSA-Unif,0.05216989
1SPSA,0.049463251


==> pgfplots_data/first_order_quad_sigma_0.001.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,1.5396064e-05
1RDSA-KW-DP,1.5398276e-05
1RDSA-AsymBer,0.0018409697
1RDSA-Unif,0.0021341258
1SPSA,0.0019650103


==> pgfplots_data/first_order_quad_sigma_0.1.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,3.9796034e-05
1RDSA-KW-DP,3.3294842e-05
1RDSA-AsymBer,0.0018429241
1RDSA-Unif,0.0021841742
1SPSA,0.0020181869


==> pgfplots_data/first_order_rastrigin_sigma_0.001.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.059626801
1RDSA-KW-DP,0.059227182
1RDSA-Lex-DP,0.27973525
1RDSA-AsymBer,0.059626944
1RDSA-Unif,8.4733743e-05
1SPSA,0.059626806


==> pgfplots_data/first_order_rastrigin_sigma_0.1.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.059628214
1RDSA-KW-DP,0.059225078
1RDSA-Lex-DP,0.27976533
1RDSA-AsymBer,0.059627067
1RDSA-Unif,8.222639e-05
1SPSA,0.059626582


==> pgfplots_data/first_order_type4_sigma_0.001.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.98951756
1RDSA-KW-DP,0.99168476
1RDSA-Lex-DP,1.096209
1RDSA-AsymBer,0.3211263
1RDSA-Unif,0.76946873
1SPSA,0.32107627


==> pgfplots_data/first_order_type4_sigma_0.1.dat <==
savefinal1,savefinal2
1RDSA-Perm-DP,0.98950362
1RDSA-KW-DP,0.9916927
1RDSA-Lex-DP,1.096209
1RDSA-AsymBer,0.3211176
1RDSA-Unif,0.76946482
1SPSA,0.32107635


==> pgfplots_data/results_onerdsa_asymber_dim_10_type_1.txt <==
   2.0000000e+03   3.2474623e-02   1.9051180e-03   1.0000000e+03
   5.0000000e+03   2.5849285e-02   1.4792687e-03   2.5000000e+03
   1.0000000e+04   2.3734916e-02   1.5434179e-03   5.0000000e+03
   2.2000000e+04   1.8945075e-02   1.2079375e-03   1.1000000e+04
   3.5000000e+04   1.7196006e-02   1.0812409e-03   1.7500000e+04
   5.0000000e+04   1.6564468e-02   1.2297990e-03   2.5000000e+04


==> pgfplots_data/results_onerdsa_kw_dp_dim_10_type_1.txt <==
   2.0000000e+03   8.9063381e-02   9.5041336e-07   1.0000000e+02
   5.0000000e+03   1.9376257e-02   3.9477389e-07   2.5000000e+02
   1.0000000e+04   5.1059337e-03   1.6587732e-07   5.0000000e+02
   2.2000000e+04   1.0075343e-03   8.0837186e-08   1.1000000e+03
   3.5000000e+04   3.7599679e-04   4.5236236e-08   1.7500000e+03
   5.0000000e+04   1.7474150e-04   2.5732771e-08   2.5000000e+03


==> pgfplots_data/results_onerdsa_lex_dp_dim_10_type_1.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> pgfplots_data/results_onerdsa_lex_dp_nil_dim_10_type_1.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> pgfplots_data/results_onerdsa_perm_dp_dim_10_type_1.txt <==
   2.0000000e+03   8.9062876e-02   1.0351465e-06   1.0000000e+02
   5.0000000e+03   1.9376748e-02   5.3145161e-07   2.5000000e+02
   1.0000000e+04   5.1060760e-03   2.2455439e-07   5.0000000e+02
   2.2000000e+04   1.0075911e-03   1.0038208e-07   1.1000000e+03
   3.5000000e+04   3.7603588e-04   5.3887827e-08   1.7500000e+03
   5.0000000e+04   1.7476270e-04   3.0410648e-08   2.5000000e+03


==> pgfplots_data/results_onerdsa_perm_dp_nil_dim_10_type_1.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> pgfplots_data/results_onerdsa_unif_dim_10_type_1.txt <==
   2.0000000e+03   4.0349579e-02   2.5101854e-03   1.0000000e+03
   5.0000000e+03   3.1933713e-02   1.7937806e-03   2.5000000e+03
   1.0000000e+04   2.6809875e-02   1.5859412e-03   5.0000000e+03
   2.2000000e+04   2.1089980e-02   1.4095491e-03   1.1000000e+04
   3.5000000e+04   1.9711013e-02   1.0850041e-03   1.7500000e+04
   5.0000000e+04   1.8067328e-02   1.2269154e-03   2.5000000e+04


==> pgfplots_data/results_onespsa_dim_10_type_1.txt <==
   2.0000000e+03   3.3887874e-02   1.9070569e-03   1.0000000e+03
   5.0000000e+03   2.6336913e-02   1.4133412e-03   2.5000000e+03
   1.0000000e+04   2.3712812e-02   1.2823664e-03   5.0000000e+03
   2.2000000e+04   1.9959275e-02   1.2402152e-03   1.1000000e+04
   3.5000000e+04   1.6074891e-02   9.1684383e-04   1.7500000e+04
   5.0000000e+04   1.6539727e-02   1.1282693e-03   2.5000000e+04


==> pgfplots_data/results_twordsa_asymber_dim_10_type_2.txt <==
   2.0000000e+03   9.9150331e-02   9.9968524e-03   5.3400000e+02
   5.0000000e+03   8.8793587e-02   7.9032492e-03   1.3340000e+03
   1.0000000e+04   6.8825399e-02   6.3824814e-03   2.6670000e+03
   2.1450000e+04   6.2716868e-02   7.9102951e-03   5.7210000e+03
   3.5000000e+04   5.8686104e-02   8.2392840e-03   9.3340000e+03
   5.0000000e+04   4.5275092e-02   5.7235944e-03   1.3334000e+04


==> pgfplots_data/results_twordsa_asymber_dim_10_type_2_sigma_0.001.txt <==
   2.0000000e+03   3.7468867e-01   3.6803131e-02   5.3400000e+02
   5.0000000e+03   4.6737489e-01   3.7737445e-02   1.3340000e+03
   1.0000000e+04   4.7849864e-01   4.2691392e-02   2.6670000e+03
   2.2000000e+04   4.5332643e-01   4.5372141e-02   5.8670000e+03
   3.5000000e+04   4.6694683e-01   4.7679757e-02   9.3340000e+03
   5.0000000e+04   5.3305943e-01   7.4330962e-02   1.3334000e+04


==> pgfplots_data/results_twordsa_lex_dp_dim_10_type_2.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> pgfplots_data/results_twordsa_lex_dp_dim_10_type_2_sigma_0.001.txt <==
   2.0000000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+04   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e+04   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e+04   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+04   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> pgfplots_data/results_twordsa_perm_dp_dim_10_type_2.txt <==
   2.0000000e+03   4.6910872e-01   1.6359599e-02   5.3000000e+01
   5.0000000e+03   3.0770978e-01   8.5276708e-03   1.3300000e+02
   1.0000000e+04   2.0771409e-01   4.6304536e-03   2.6600000e+02
   2.1450000e+04   1.4378692e-01   2.5579625e-03   5.7200000e+02
   3.5000000e+04   1.2163851e-01   1.9680194e-03   9.3300000e+02
   5.0000000e+04   1.1109431e-01   1.7297335e-03   1.3330000e+03


==> pgfplots_data/results_twordsa_perm_dp_dim_10_type_2_sigma_0.001.txt <==
   2.0000000e+03   4.6910872e-01   1.6359599e-02   5.3000000e+01
   5.0000000e+03   3.0770978e-01   8.5276708e-03   1.3300000e+02
   1.0000000e+04   2.0771409e-01   4.6304536e-03   2.6600000e+02
   2.2000000e+04   1.4221357e-01   2.5172517e-03   5.8600000e+02
   3.5000000e+04   1.2163851e-01   1.9680194e-03   9.3300000e+02
   5.0000000e+04   1.1109431e-01   1.7297335e-03   1.3330000e+03


==> pgfplots_data/results_twordsa_unif_dim_10_type_2.txt <==
   2.0000000e+03   1.4457323e-02   1.0658473e-03   5.3400000e+02
   5.0000000e+03   2.6298356e-03   2.2530689e-04   1.3340000e+03
   1.0000000e+04   1.6140257e-03   1.6948288e-04   2.6670000e+03
   2.1450000e+04   1.6126832e-03   1.8044119e-04   5.7210000e+03
   3.5000000e+04   1.2209921e-03   9.1582713e-05   9.3340000e+03
   5.0000000e+04   1.4610157e-03   1.5275514e-04   1.3334000e+04


==> pgfplots_data/results_twordsa_unif_dim_10_type_2_sigma_0.001.txt <==
   2.0000000e+03   2.3835531e-02   1.6619902e-03   5.3400000e+02
   5.0000000e+03   1.3012222e-02   1.3265802e-03   1.3340000e+03
   1.0000000e+04   1.1512070e-02   1.2663233e-03   2.6670000e+03
   2.2000000e+04   1.1187117e-02   1.1580767e-03   5.8670000e+03
   3.5000000e+04   1.0688442e-02   8.7914170e-04   9.3340000e+03
   5.0000000e+04   1.3444863e-02   2.0525844e-03   1.3334000e+04


==> pgfplots_data/results_twospsa_dim_10_type_2.txt <==
   2.0000000e+03   3.1646452e-02   3.1089412e-03   4.0100000e+02
   5.0000000e+03   1.5367496e-02   1.1301213e-03   1.0010000e+03
   1.0000000e+04   9.8557856e-03   6.5851477e-04   2.0010000e+03
   2.1450000e+04   6.4410628e-03   5.8384223e-04   4.2910000e+03
   3.5000000e+04   5.9030982e-03   4.4376724e-04   7.0010000e+03
   5.0000000e+04   5.1565146e-03   4.6190515e-04   1.0001000e+04


==> pgfplots_data/results_twospsa_dim_10_type_2_sigma_0.001.txt <==
   2.0000000e+03   6.4857577e-02   6.5383432e-03   4.0100000e+02
   5.0000000e+03   7.7389067e-02   5.2825038e-03   1.0010000e+03
   1.0000000e+04   6.7041720e-02   4.5172891e-03   2.0010000e+03
   2.2000000e+04   5.8721191e-02   5.7335850e-03   4.4010000e+03
   3.5000000e+04   5.7360909e-02   4.2327727e-03   7.0010000e+03
   5.0000000e+04   5.4984469e-02   5.1029004e-03   1.0001000e+04


==> pgfplots_data/second_order_fourth_sigma_0.001.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.065748795
2RDSA-Lex-DP,0.029259672
2RDSA-AsymBer,0.0076761681
2RDSA-Unif,0.00019103057
2SPSA,0.0012668397


==> pgfplots_data/second_order_fourth_sigma_0.1.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.065854227
2RDSA-Lex-DP,0.029292922
2RDSA-AsymBer,0.18184064
2RDSA-Unif,0.65129246
2SPSA,0.25637503


==> pgfplots_data/second_order_quad_sigma_0.001.dat <==
savefinal1,savefinal2
2RDSA-Lex-DP,3.514365e-07
2RDSA-AsymBer,3.662623e-07
2RDSA-Unif,1.3919341e-06
2SPSA,4.7562922e-07


==> pgfplots_data/second_order_quad_sigma_0.1.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.00070411617
2RDSA-Lex-DP,6.6273417e-06
2RDSA-AsymBer,0.0036686249
2RDSA-Unif,0.014713447
2SPSA,0.0048446518


==> pgfplots_data/second_order_rastrigin_sigma_0.001.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.058034474
2RDSA-Lex-DP,0.0014841815
2RDSA-AsymBer,0.17926268
2RDSA-Unif,0.36315353
2SPSA,0.28898279


==> pgfplots_data/second_order_rastrigin_sigma_0.1.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.058030127
2RDSA-Lex-DP,0.0053255168
2RDSA-AsymBer,0.20771395
2RDSA-Unif,0.35054037
2SPSA,0.26062135


==> pgfplots_data/second_order_type4_sigma_0.001.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.99176036
2RDSA-Lex-DP,0.51957301
2RDSA-AsymBer,0.5897893
2RDSA-Unif,0.5261819
2SPSA,0.61894641


==> pgfplots_data/second_order_type4_sigma_0.1.dat <==
savefinal1,savefinal2
2RDSA-Perm-DP,0.99177052
2RDSA-Lex-DP,0.51957301
2RDSA-AsymBer,0.61266617
2RDSA-Unif,0.52869333
2SPSA,0.59924196

